Bound-preserving and entropy stable enriched Galerkin methods for nonlinear hyperbolic equations

In this paper, we develop monolithic limiting techniques for enforcing nonlinear stability constraints in enriched Galerkin (EG) discretizations of nonlinear scalar hyperbolic equations. To achieve local mass conservation and gain control over the cell averages, the space of continuous (multi-)linear finite element approximations is enriched with piecewise-constant functions. The resulting spatial semi-discretization has the structure of a variational multiscale method. For linear advection equations, it is inherently stable but generally not bound preserving. To satisfy discrete maximum principles and ensure entropy stability in the nonlinear case, we use limiters adapted to the structure of our locally conservative EG method. The cell averages are constrained using a flux limiter, while the nodal values of the continuous component are constrained using a clip-and-scale limiting strategy for antidiffusive element contributions. The design and analysis of our new algorithms build on recent advances in the fields of convex limiting and algebraic entropy fixes for finite element methods. In addition to proving the claimed properties of the proposed approach, we conduct numerical studies for two-dimensional nonlinear hyperbolic problems. The numerical results demonstrate the ability of our limiters to prevent violations of the imposed constraints, while preserving the optimal order of accuracy in experiments with smooth solutions.

==> KPP_Rotation/OverLinearData.csv <==
"u","arc_length","u_input_1","arc_length_input_1","u_input_2","arc_length_input_2","Points:0","Points:1","Points:2"
0.7854,0,0.7854,0,0.7854,0,-2,1.5,0
0.7854,0.0056568,0.7854,0.0056568,0.7854,0.0056568,-1.996,1.496,0
0.7854,0.011314,0.7854,0.011314,0.7854,0.011314,-1.992,1.492,0
0.7854,0.016971,0.7854,0.016971,0.7854,0.016971,-1.988,1.488,0
0.7854,0.022627,0.7854,0.022627,0.7854,0.022627,-1.984,1.484,0
0.7854,0.028284,0.7854,0.028284,0.7854,0.028284,-1.98,1.48,0
0.7854,0.033941,0.7854,0.033941,0.7854,0.033941,-1.976,1.476,0
0.7854,0.039598,0.7854,0.039598,0.7854,0.039598,-1.972,1.472,0
0.7854,0.045255,0.7854,0.045255,0.7854,0.045255,-1.968,1.468,0
0.7854,0.050912,0.7854,0.050912,0.7854,0.050912,-1.964,1.464,0
0.7854,0.056568,0.7854,0.056568,0.7854,0.056568,-1.96,1.46,0
0.7854,0.062225,0.7854,0.062225,0.7854,0.062225,-1.956,1.456,0
0.7854,0.067882,0.7854,0.067882,0.7854,0.067882,-1.952,1.452,0
0.7854,0.073539,0.7854,0.073539,0.7854,0.073539,-1.948,1.448,0
0.7854,0.079196,0.7854,0.079196,0.7854,0.079196,-1.944,1.444,0
0.7854,0.084853,0.7854,0.084853,0.7854,0.084853,-1.94,1.44,0
0.7854,0.09051,0.7854,0.09051,0.7854,0.09051,-1.936,1.436,0
0.7854,0.096166,0.7854,0.096166,0.7854,0.096166,-1.932,1.432,0
0.7854,0.10182,0.7854,0.10182,0.7854,0.10182,-1.928,1.428,0
0.7854,0.10748,0.7854,0.10748,0.7854,0.10748,-1.924,1.424,0
0.7854,0.11314,0.7854,0.11314,0.7854,0.11314,-1.92,1.42,0
0.7854,0.11879,0.7854,0.11879,0.7854,0.11879,-1.916,1.416,0
0.7854,0.12445,0.7854,0.12445,0.7854,0.12445,-1.912,1.412,0
0.7854,0.13011,0.7854,0.13011,0.7854,0.13011,-1.908,1.408,0
0.7854,0.13576,0.7854,0.13576,0.7854,0.13576,-1.904,1.404,0
0.7854,0.14142,0.7854,0.14142,0.7854,0.14142,-1.9,1.4,0
0.7854,0.14708,0.7854,0.14708,0.7854,0.14708,-1.896,1.396,0
0.7854,0.15274,0.7854,0.15274,0.7854,0.15274,-1.892,1.392,0
0.7854,0.15839,0.7854,0.15839,0.7854,0.15839,-1.888,1.388,0
0.7854,0.16405,0.7854,0.16405,0.7854,0.16405,-1.884,1.384,0
0.7854,0.16971,0.7854,0.16971,0.7854,0.16971,-1.88,1.38,0
0.7854,0.17536,0.7854,0.17536,0.7854,0.17536,-1.876,1.376,0
0.7854,0.18102,0.7854,0.18102,0.7854,0.18102,-1.872,1.372,0
0.7854,0.18668,0.7854,0.18668,0.7854,0.18668,-1.868,1.368,0
0.7854,0.19233,0.7854,0.19233,0.7854,0.19233,-1.864,1.364,0
0.7854,0.19799,0.7854,0.19799,0.7854,0.19799,-1.86,1.36,0
0.7854,0.20365,0.7854,0.20365,0.7854,0.20365,-1.856,1.356,0
0.7854,0.2093,0.7854,0.2093,0.7854,0.2093,-1.852,1.352,0
0.7854,0.21496,0.7854,0.21496,0.7854,0.21496,-1.848,1.348,0
0.7854,0.22062,0.7854,0.22062,0.7854,0.22062,-1.844,1.344,0
0.7854,0.22627,0.7854,0.22627,0.7854,0.22627,-1.84,1.34,0
0.7854,0.23193,0.7854,0.23193,0.7854,0.23193,-1.836,1.336,0
0.7854,0.23759,0.7854,0.23759,0.7854,0.23759,-1.832,1.332,0
0.7854,0.24324,0.7854,0.24324,0.7854,0.24324,-1.828,1.328,0
0.7854,0.2489,0.7854,0.2489,0.7854,0.2489,-1.824,1.324,0
0.7854,0.25456,0.7854,0.25456,0.7854,0.25456,-1.82,1.32,0
0.7854,0.26022,0.7854,0.26022,0.7854,0.26022,-1.816,1.316,0
0.7854,0.26587,0.7854,0.26587,0.7854,0.26587,-1.812,1.312,0
0.7854,0.27153,0.7854,0.27153,0.7854,0.27153,-1.808,1.308,0
0.7854,0.27719,0.7854,0.27719,0.7854,0.27719,-1.804,1.304,0
0.7854,0.28284,0.7854,0.28284,0.7854,0.28284,-1.8,1.3,0
0.7854,0.2885,0.7854,0.2885,0.7854,0.2885,-1.796,1.296,0
0.7854,0.29416,0.7854,0.29416,0.7854,0.29416,-1.792,1.292,0
0.7854,0.29981,0.7854,0.29981,0.7854,0.29981,-1.788,1.288,0
0.7854,0.30547,0.7854,0.30547,0.7854,0.30547,-1.784,1.284,0
0.7854,0.31113,0.7854,0.31113,0.7854,0.31113,-1.78,1.28,0
0.7854,0.31678,0.7854,0.31678,0.7854,0.31678,-1.776,1.276,0
0.7854,0.32244,0.7854,0.32244,0.7854,0.32244,-1.772,1.272,0
0.7854,0.3281,0.7854,0.3281,0.7854,0.3281,-1.768,1.268,0
0.7854,0.33375,0.7854,0.33375,0.7854,0.33375,-1.764,1.264,0
0.7854,0.33941,0.7854,0.33941,0.7854,0.33941,-1.76,1.26,0
0.7854,0.34507,0.7854,0.34507,0.7854,0.34507,-1.756,1.256,0
0.7854,0.35072,0.7854,0.35072,0.7854,0.35072,-1.752,1.252,0
0.7854,0.35638,0.7854,0.35638,0.7854,0.35638,-1.748,1.248,0
0.7854,0.36204,0.7854,0.36204,0.7854,0.36204,-1.744,1.244,0
0.7854,0.3677,0.7854,0.3677,0.7854,0.3677,-1.74,1.24,0
0.7854,0.37335,0.7854,0.37335,0.7854,0.37335,-1.736,1.236,0
0.7854,0.37901,0.7854,0.37901,0.7854,0.37901,-1.732,1.232,0
0.7854,0.38467,0.7854,0.38467,0.7854,0.38467,-1.728,1.228,0
0.7854,0.39032,0.7854,0.39032,0.7854,0.39032,-1.724,1.224,0
0.7854,0.39598,0.7854,0.39598,0.7854,0.39598,-1.72,1.22,0
0.7854,0.40164,0.7854,0.40164,0.7854,0.40164,-1.716,1.216,0
0.7854,0.40729,0.7854,0.40729,0.7854,0.40729,-1.712,1.212,0
0.7854,0.41295,0.7854,0.41295,0.7854,0.41295,-1.708,1.208,0
0.7854,0.41861,0.7854,0.41861,0.7854,0.41861,-1.704,1.204,0
0.7854,0.42426,0.7854,0.42426,0.7854,0.42426,-1.7,1.2,0
0.7854,0.42992,0.7854,0.42992,0.7854,0.42992,-1.696,1.196,0
0.7854,0.43558,0.7854,0.43558,0.7854,0.43558,-1.692,1.192,0
0.7854,0.44123,0.7854,0.44123,0.7854,0.44123,-1.688,1.188,0
0.7854,0.44689,0.7854,0.44689,0.7854,0.44689,-1.684,1.184,0
0.7854,0.45255,0.7854,0.45255,0.7854,0.45255,-1.68,1.18,0
0.7854,0.45821,0.7854,0.45821,0.7854,0.45821,-1.676,1.176,0
0.7854,0.46386,0.7854,0.46386,0.7854,0.46386,-1.672,1.172,0
0.7854,0.46952,0.7854,0.46952,0.7854,0.46952,-1.668,1.168,0
0.7854,0.47518,0.7854,0.47518,0.7854,0.47518,-1.664,1.164,0
0.7854,0.48083,0.7854,0.48083,0.7854,0.48083,-1.66,1.16,0
0.7854,0.48649,0.7854,0.48649,0.7854,0.48649,-1.656,1.156,0
0.7854,0.49215,0.7854,0.49215,0.7854,0.49215,-1.652,1.152,0
0.7854,0.4978,0.7854,0.4978,0.7854,0.4978,-1.648,1.148,0
0.7854,0.50346,0.7854,0.50346,0.7854,0.50346,-1.644,1.144,0
0.7854,0.50912,0.7854,0.50912,0.7854,0.50912,-1.64,1.14,0
0.7854,0.51477,0.7854,0.51477,0.7854,0.51477,-1.636,1.136,0
0.7854,0.52043,0.7854,0.52043,0.7854,0.52043,-1.632,1.132,0
0.7854,0.52609,0.7854,0.52609,0.7854,0.52609,-1.628,1.128,0
0.7854,0.53174,0.7854,0.53174,0.7854,0.53174,-1.624,1.124,0
0.7854,0.5374,0.7854,0.5374,0.7854,0.5374,-1.62,1.12,0
0.7854,0.54306,0.7854,0.54306,0.7854,0.54306,-1.616,1.116,0
0.7854,0.54871,0.7854,0.54871,0.7854,0.54871,-1.612,1.112,0
0.7854,0.55437,0.7854,0.55437,0.7854,0.55437,-1.608,1.108,0
0.7854,0.56003,0.7854,0.56003,0.7854,0.56003,-1.604,1.104,0
0.7854,0.56569,0.7854,0.56569,0.7854,0.56569,-1.6,1.1,0
0.7854,0.57134,0.7854,0.57134,0.7854,0.57134,-1.596,1.096,0
0.7854,0.577,0.7854,0.577,0.7854,0.577,-1.592,1.092,0
0.7854,0.58266,0.7854,0.58266,0.7854,0.58266,-1.588,1.088,0
0.7854,0.58831,0.7854,0.58831,0.7854,0.58831,-1.584,1.084,0
0.7854,0.59397,0.7854,0.59397,0.7854,0.59397,-1.58,1.08,0
0.7854,0.59963,0.7854,0.59963,0.7854,0.59963,-1.576,1.076,0
0.7854,0.60528,0.7854,0.60528,0.7854,0.60528,-1.572,1.072,0
0.7854,0.61094,0.7854,0.61094,0.7854,0.61094,-1.568,1.068,0
0.7854,0.6166,0.7854,0.6166,0.7854,0.6166,-1.564,1.064,0
0.7854,0.62225,0.7854,0.62225,0.7854,0.62225,-1.56,1.06,0
0.7854,0.62791,0.7854,0.62791,0.7854,0.62791,-1.556,1.056,0
0.7854,0.63357,0.7854,0.63357,0.7854,0.63357,-1.552,1.052,0
0.7854,0.63922,0.7854,0.63922,0.7854,0.63922,-1.548,1.048,0
0.7854,0.64488,0.7854,0.64488,0.7854,0.64488,-1.544,1.044,0
0.7854,0.65054,0.7854,0.65054,0.7854,0.65054,-1.54,1.04,0
0.7854,0.6562,0.7854,0.6562,0.7854,0.6562,-1.536,1.036,0
0.7854,0.66185,0.7854,0.66185,0.7854,0.66185,-1.532,1.032,0
0.7854,0.66751,0.7854,0.66751,0.7854,0.66751,-1.528,1.028,0
0.7854,0.67317,0.7854,0.67317,0.7854,0.67317,-1.524,1.024,0
0.7854,0.67882,0.7854,0.67882,0.7854,0.67882,-1.52,1.02,0
0.7854,0.68448,0.7854,0.68448,0.7854,0.68448,-1.516,1.016,0
0.7854,0.69014,0.7854,0.69014,0.7854,0.69014,-1.512,1.012,0
0.7854,0.69579,0.7854,0.69579,0.7854,0.69579,-1.508,1.008,0
0.7854,0.70145,0.7854,0.70145,0.7854,0.70145,-1.504,1.004,0
0.7854,0.70711,0.7854,0.70711,0.7854,0.70711,-1.5,1,0
0.7854,0.71276,0.7854,0.71276,0.7854,0.71276,-1.496,0.996,0
0.7854,0.71842,0.7854,0.71842,0.7854,0.71842,-1.492,0.992,0
0.7854,0.72408,0.7854,0.72408,0.7854,0.72408,-1.488,0.988,0
0.7854,0.72973,0.7854,0.72973,0.7854,0.72973,-1.484,0.984,0
0.7854,0.73539,0.7854,0.73539,0.7854,0.73539,-1.48,0.98,0
0.7854,0.74105,0.7854,0.74105,0.7854,0.74105,-1.476,0.976,0
0.7854,0.7467,0.7854,0.7467,0.7854,0.7467,-1.472,0.972,0
0.7854,0.75236,0.7854,0.75236,0.7854,0.75236,-1.468,0.968,0
0.7854,0.75802,0.7854,0.75802,0.7854,0.75802,-1.464,0.964,0
0.7854,0.76368,0.7854,0.76368,0.7854,0.76368,-1.46,0.96,0
0.7854,0.76933,0.7854,0.76933,0.7854,0.76933,-1.456,0.956,0
0.7854,0.77499,0.7854,0.77499,0.7854,0.77499,-1.452,0.952,0
0.7854,0.78065,0.7854,0.78065,0.7854,0.78065,-1.448,0.948,0
0.7854,0.7863,0.7854,0.7863,0.7854,0.7863,-1.444,0.944,0
0.7854,0.79196,0.7854,0.79196,0.7854,0.79196,-1.44,0.94,0
0.7854,0.79762,0.7854,0.79762,0.7854,0.79762,-1.436,0.936,0
0.7854,0.80327,0.7854,0.80327,0.7854,0.80327,-1.432,0.932,0
0.7854,0.80893,0.7854,0.80893,0.7854,0.80893,-1.428,0.928,0
0.7854,0.81459,0.7854,0.81459,0.7854,0.81459,-1.424,0.924,0
0.7854,0.82024,0.7854,0.82024,0.7854,0.82024,-1.42,0.92,0
0.7854,0.8259,0.7854,0.8259,0.7854,0.8259,-1.416,0.916,0
0.7854,0.83156,0.7854,0.83156,0.7854,0.83156,-1.412,0.912,0
0.7854,0.83721,0.7854,0.83721,0.7854,0.83721,-1.408,0.908,0
0.7854,0.84287,0.7854,0.84287,0.7854,0.84287,-1.404,0.904,0
0.7854,0.84853,0.7854,0.84853,0.7854,0.84853,-1.4,0.9,0
0.7854,0.85418,0.7854,0.85418,0.7854,0.85418,-1.396,0.896,0
0.7854,0.85984,0.7854,0.85984,0.7854,0.85984,-1.392,0.892,0
0.7854,0.8655,0.7854,0.8655,0.7854,0.8655,-1.388,0.888,0
0.7854,0.87116,0.7854,0.87116,0.7854,0.87116,-1.384,0.884,0
0.7854,0.87681,0.7854,0.87681,0.7854,0.87681,-1.38,0.88,0
0.7854,0.88247,0.7854,0.88247,0.7854,0.88247,-1.376,0.876,0
0.7854,0.88813,0.7854,0.88813,0.7854,0.88813,-1.372,0.872,0
0.7854,0.89378,0.7854,0.89378,0.7854,0.89378,-1.368,0.868,0
0.7854,0.89944,0.7854,0.89944,0.7854,0.89944,-1.364,0.864,0
0.7854,0.9051,0.7854,0.9051,0.7854,0.9051,-1.36,0.86,0
0.7854,0.91075,0.7854,0.91075,0.7854,0.91075,-1.356,0.856,0
0.7854,0.91641,0.7854,0.91641,0.7854,0.91641,-1.352,0.852,0
0.7854,0.92207,0.7854,0.92207,0.7854,0.92207,-1.348,0.848,0
0.7854,0.92772,0.7854,0.92772,0.7854,0.92772,-1.344,0.844,0
0.7854,0.93338,0.7854,0.93338,0.7854,0.93338,-1.34,0.84,0
0.7854,0.93904,0.7854,0.93904,0.7854,0.93904,-1.336,0.836,0
0.7854,0.94469,0.7854,0.94469,0.7854,0.94469,-1.332,0.832,0
0.7854,0.95035,0.7854,0.95035,0.7854,0.95035,-1.328,0.828,0
0.7854,0.95601,0.7854,0.95601,0.7854,0.95601,-1.324,0.824,0
0.7854,0.96167,0.7854,0.96167,0.7854,0.96167,-1.32,0.82,0
0.7854,0.96732,0.7854,0.96732,0.7854,0.96732,-1.316,0.816,0
0.7854,0.97298,0.7854,0.97298,0.7854,0.97298,-1.312,0.812,0
0.7854,0.97864,0.7854,0.97864,0.7854,0.97864,-1.308,0.808,0
0.7854,0.98429,0.7854,0.98429,0.7854,0.98429,-1.304,0.804,0
0.7854,0.98995,0.7854,0.98995,0.7854,0.98995,-1.3,0.8,0
0.7854,0.99561,0.7854,0.99561,0.7854,0.99561,-1.296,0.796,0
0.7854,1.0013,0.7854,1.0013,0.7854,1.0013,-1.292,0.792,0
0.7854,1.0069,0.7854,1.0069,0.7854,1.0069,-1.288,0.788,0
0.7854,1.0126,0.7854,1.0126,0.7854,1.0126,-1.284,0.784,0
0.7854,1.0182,0.7854,1.0182,0.7854,1.0182,-1.28,0.78,0
0.7854,1.0239,0.7854,1.0239,0.7854,1.0239,-1.276,0.776,0
0.7854,1.0295,0.7854,1.0295,0.7854,1.0295,-1.272,0.772,0
0.7854,1.0352,0.7854,1.0352,0.7854,1.0352,-1.268,0.768,0
0.7854,1.0409,0.7854,1.0409,0.7854,1.0409,-1.264,0.764,0
0.7854,1.0465,0.7854,1.0465,0.7854,1.0465,-1.26,0.76,0
0.7854,1.0522,0.7854,1.0522,0.7854,1.0522,-1.256,0.756,0
0.7854,1.0578,0.7854,1.0578,0.7854,1.0578,-1.252,0.752,0
0.7854,1.0635,0.7854,1.0635,0.7854,1.0635,-1.248,0.748,0
0.7854,1.0691,0.7854,1.0691,0.7854,1.0691,-1.244,0.744,0
0.7854,1.0748,0.7854,1.0748,0.7854,1.0748,-1.24,0.74,0
0.7854,1.0805,0.7854,1.0805,0.7854,1.0805,-1.236,0.736,0
0.7854,1.0861,0.7854,1.0861,0.7854,1.0861,-1.232,0.732,0
0.7854,1.0918,0.7854,1.0918,0.7854,1.0918,-1.228,0.728,0
0.7854,1.0974,0.7854,1.0974,0.7854,1.0974,-1.224,0.724,0
0.7854,1.1031,0.7854,1.1031,0.7854,1.1031,-1.22,0.72,0
0.7854,1.1087,0.7854,1.1087,0.7854,1.1087,-1.216,0.716,0
0.7854,1.1144,0.7854,1.1144,0.7854,1.1144,-1.212,0.712,0
0.7854,1.1201,0.7854,1.1201,0.7854,1.1201,-1.208,0.708,0
0.7854,1.1257,0.7854,1.1257,0.7854,1.1257,-1.204,0.704,0
0.7854,1.1314,0.7854,1.1314,0.7854,1.1314,-1.2,0.7,0
0.7854,1.137,0.7854,1.137,0.7854,1.137,-1.196,0.696,0
0.7854,1.1427,0.7854,1.1427,0.7854,1.1427,-1.192,0.692,0
0.7854,1.1483,0.7854,1.1483,0.7854,1.1483,-1.188,0.688,0
0.7854,1.154,0.7854,1.154,0.7854,1.154,-1.184,0.684,0
0.7854,1.1597,0.7854,1.1597,0.7854,1.1597,-1.18,0.68,0
0.7854,1.1653,0.7854,1.1653,0.7854,1.1653,-1.176,0.676,0
0.7854,1.171,0.7854,1.171,0.7854,1.171,-1.172,0.672,0
0.7854,1.1766,0.7854,1.1766,0.7854,1.1766,-1.168,0.668,0
0.7854,1.1823,0.7854,1.1823,0.7854,1.1823,-1.164,0.664,0
0.7854,1.1879,0.7854,1.1879,0.7854,1.1879,-1.16,0.66,0
0.7854,1.1936,0.7854,1.1936,0.7854,1.1936,-1.156,0.656,0
0.7854,1.1993,0.7854,1.1993,0.7854,1.1993,-1.152,0.652,0
0.7854,1.2049,0.7854,1.2049,0.7854,1.2049,-1.148,0.648,0
0.7854,1.2106,0.7854,1.2106,0.7854,1.2106,-1.144,0.644,0
0.7854,1.2162,0.7854,1.2162,0.7854,1.2162,-1.14,0.64,0
0.7854,1.2219,0.78541,1.2219,0.7854,1.2219,-1.136,0.636,0
0.7854,1.2275,0.7855,1.2275,0.78551,1.2275,-1.132,0.632,0
0.7854,1.2332,0.78632,1.2332,0.78895,1.2332,-1.128,0.628,0
0.7854,1.2389,0.79233,1.2389,0.80438,1.2389,-1.124,0.624,0
0.7854,1.2445,0.83619,1.2445,1.0008,1.2445,-1.12,0.62,0
0.7854,1.2502,1.0215,1.2502,1.7377,1.2502,-1.116,0.616,0
0.7854,1.2558,1.7115,1.2558,3.2762,1.2558,-1.112,0.612,0
0.79609,1.2615,2.8248,1.2615,4.3885,1.2615,-1.108,0.608,0
0.92723,1.2671,3.8908,1.2671,4.5501,1.2671,-1.104,0.604,0
1.5255,1.2728,4.4221,1.2728,4.608,1.2728,-1.1,0.6,0
2.8496,1.2784,4.547,1.2784,4.6162,1.2784,-1.096,0.596,0
3.9962,1.2841,4.6084,1.2841,4.6227,1.2841,-1.092,0.592,0
4.4204,1.2898,4.6318,1.2898,4.6316,1.2898,-1.088,0.588,0
4.5415,1.2954,4.6455,1.2954,4.6373,1.2954,-1.084,0.584,0
4.5815,1.3011,4.6546,1.3011,4.6389,1.3011,-1.08,0.58,0
4.5989,1.3067,4.6621,1.3067,4.6459,1.3067,-1.076,0.576,0
4.6086,1.3124,4.6688,1.3124,4.657,1.3124,-1.072,0.572,0
4.615,1.318,4.6753,1.318,4.6606,1.318,-1.068,0.568,0
4.62,1.3237,4.6816,1.3237,4.6586,1.3237,-1.064,0.564,0
4.6244,1.3294,4.688,1.3294,4.6644,1.3294,-1.06,0.56,0
4.6286,1.335,4.6944,1.335,4.6756,1.335,-1.056,0.556,0
4.6327,1.3407,4.701,1.3407,4.6769,1.3407,-1.052,0.552,0
4.6367,1.3463,4.7077,1.3463,4.6682,1.3463,-1.048,0.548,0
4.6415,1.352,4.7145,1.352,4.6894,1.352,-1.044,0.544,0
4.6469,1.3576,4.7214,1.3576,4.7014,1.3576,-1.04,0.54,0
4.6534,1.3633,4.7285,1.3633,4.6953,1.3633,-1.036,0.536,0
4.6606,1.369,4.7358,1.369,4.6916,1.369,-1.032,0.532,0
4.6696,1.3746,4.7433,1.3746,4.6939,1.3746,-1.028,0.528,0
4.6792,1.3803,4.7508,1.3803,4.6982,1.3803,-1.024,0.524,0
4.6911,1.3859,4.7586,1.3859,4.7044,1.3859,-1.02,0.52,0
4.7032,1.3916,4.7666,1.3916,4.7111,1.3916,-1.016,0.516,0
4.7165,1.3972,4.7748,1.3972,4.7172,1.3972,-1.012,0.512,0
4.7297,1.4029,4.7832,1.4029,4.7232,1.4029,-1.008,0.508,0
4.7431,1.4086,4.792,1.4086,4.7309,1.4086,-1.004,0.504,0
4.7565,1.4142,4.8009,1.4142,4.7386,1.4142,-1,0.5,0
4.7696,1.4199,4.8102,1.4199,4.7499,1.4199,-0.996,0.496,0
4.7823,1.4255,4.8196,1.4255,4.7615,1.4255,-0.992,0.492,0
4.7943,1.4312,4.8296,1.4312,4.7716,1.4312,-0.988,0.488,0
4.8066,1.4368,4.8397,1.4368,4.7819,1.4368,-0.984,0.484,0
4.8202,1.4425,4.8503,1.4425,4.7899,1.4425,-0.98,0.48,0
4.8342,1.4482,4.8612,1.4482,4.7975,1.4482,-0.976,0.476,0
4.8497,1.4538,4.8727,1.4538,4.8032,1.4538,-0.972,0.472,0
4.8658,1.4595,4.8845,1.4595,4.8092,1.4595,-0.968,0.468,0
4.8836,1.4651,4.8969,1.4651,4.8157,1.4651,-0.964,0.464,0
4.9024,1.4708,4.9098,1.4708,4.8219,1.4708,-0.96,0.46,0
4.9229,1.4764,4.9235,1.4764,4.8285,1.4764,-0.956,0.456,0
4.9438,1.4821,4.9377,1.4821,4.8358,1.4821,-0.952,0.452,0
4.9647,1.4878,4.9528,1.4878,4.8457,1.4878,-0.948,0.448,0
4.9907,1.4934,4.9687,1.4934,4.8555,1.4934,-0.944,0.444,0
5.0288,1.4991,4.9856,1.4991,4.8647,1.4991,-0.94,0.44,0
5.068,1.5047,5.0034,1.5047,4.8753,1.5047,-0.936,0.436,0
5.1024,1.5104,5.0229,1.5104,4.8874,1.5104,-0.932,0.432,0
5.1344,1.516,5.0439,1.516,4.902,1.516,-0.928,0.428,0
5.1649,1.5217,5.0668,1.5217,4.9204,1.5217,-0.924,0.424,0
5.1968,1.5274,5.0918,1.5274,4.9379,1.5274,-0.92,0.42,0
5.2358,1.533,5.1195,1.533,4.9536,1.533,-0.916,0.416,0
5.2937,1.5387,5.1508,1.5387,4.9708,1.5387,-0.912,0.412,0
5.3727,1.5443,5.1864,1.5443,4.9903,1.5443,-0.908,0.408,0
5.5018,1.55,5.2288,1.55,5.0122,1.55,-0.904,0.404,0
5.6576,1.5556,5.2788,1.5556,5.0375,1.5556,-0.9,0.4,0
6.7008,1.5613,5.3449,1.5613,5.064,1.5613,-0.896,0.396,0
8.6906,1.5669,5.4306,1.5669,5.0951,1.5669,-0.892,0.392,0
10.195,1.5726,5.5914,1.5726,5.1306,1.5726,-0.888,0.388,0
10.897,1.5783,5.8773,1.5783,5.1622,1.5783,-0.884,0.384,0
11.015,1.5839,6.9028,1.5839,5.2232,1.5839,-0.88,0.38,0
11.015,1.5896,8.5542,1.5896,5.3108,1.5896,-0.876,0.376,0
11.016,1.5952,9.8259,1.5952,5.7419,1.5952,-0.872,0.372,0
11.016,1.6009,10.599,1.6009,7.042,1.6009,-0.868,0.368,0
11.016,1.6065,10.764,1.6065,9.1159,1.6065,-0.864,0.364,0
11.016,1.6122,10.81,1.6122,10.679,1.6122,-0.86,0.36,0
11.016,1.6179,10.827,1.6179,10.861,1.6179,-0.856,0.356,0
11.016,1.6235,10.835,1.6235,10.9,1.6235,-0.852,0.352,0
11.016,1.6292,10.839,1.6292,10.912,1.6292,-0.848,0.348,0
11.016,1.6348,10.841,1.6348,10.912,1.6348,-0.844,0.344,0
11.016,1.6405,10.841,1.6405,10.915,1.6405,-0.84,0.34,0
11.016,1.6461,10.842,1.6461,10.917,1.6461,-0.836,0.336,0
11.014,1.6518,10.842,1.6518,10.915,1.6518,-0.832,0.332,0
11.012,1.6575,10.842,1.6575,10.914,1.6575,-0.828,0.328,0
11.009,1.6631,10.842,1.6631,10.913,1.6631,-0.824,0.324,0
11.006,1.6688,10.842,1.6688,10.911,1.6688,-0.82,0.32,0
11.001,1.6744,10.842,1.6744,10.909,1.6744,-0.816,0.316,0
10.995,1.6801,10.842,1.6801,10.908,1.6801,-0.812,0.312,0
10.989,1.6857,10.842,1.6857,10.906,1.6857,-0.808,0.308,0
10.984,1.6914,10.842,1.6914,10.905,1.6914,-0.804,0.304,0
10.981,1.6971,10.841,1.6971,10.905,1.6971,-0.8,0.3,0
10.977,1.7027,10.841,1.7027,10.904,1.7027,-0.796,0.296,0
10.974,1.7084,10.841,1.7084,10.903,1.7084,-0.792,0.292,0
10.971,1.714,10.841,1.714,10.903,1.714,-0.788,0.288,0
10.969,1.7197,10.84,1.7197,10.902,1.7197,-0.784,0.284,0
10.967,1.7253,10.84,1.7253,10.902,1.7253,-0.78,0.28,0
10.964,1.731,10.84,1.731,10.901,1.731,-0.776,0.276,0
10.962,1.7367,10.839,1.7367,10.901,1.7367,-0.772,0.272,0
10.961,1.7423,10.839,1.7423,10.9,1.7423,-0.768,0.268,0
10.959,1.748,10.838,1.748,10.9,1.748,-0.764,0.264,0
10.957,1.7536,10.838,1.7536,10.899,1.7536,-0.76,0.26,0
10.956,1.7593,10.837,1.7593,10.899,1.7593,-0.756,0.256,0
10.955,1.7649,10.836,1.7649,10.898,1.7649,-0.752,0.252,0
10.953,1.7706,10.836,1.7706,10.898,1.7706,-0.748,0.248,0
10.952,1.7763,10.835,1.7763,10.897,1.7763,-0.744,0.244,0
10.951,1.7819,10.834,1.7819,10.896,1.7819,-0.74,0.24,0
10.95,1.7876,10.833,1.7876,10.895,1.7876,-0.736,0.236,0
10.949,1.7932,10.832,1.7932,10.894,1.7932,-0.732,0.232,0
10.947,1.7989,10.831,1.7989,10.894,1.7989,-0.728,0.228,0
10.946,1.8045,10.83,1.8045,10.893,1.8045,-0.724,0.224,0
10.946,1.8102,10.829,1.8102,10.892,1.8102,-0.72,0.22,0
10.944,1.8159,10.828,1.8159,10.891,1.8159,-0.716,0.216,0
10.942,1.8215,10.827,1.8215,10.889,1.8215,-0.712,0.212,0
10.941,1.8272,10.826,1.8272,10.888,1.8272,-0.708,0.208,0
10.94,1.8328,10.825,1.8328,10.887,1.8328,-0.704,0.204,0
10.938,1.8385,10.824,1.8385,10.886,1.8385,-0.7,0.2,0
10.936,1.8441,10.822,1.8441,10.885,1.8441,-0.696,0.196,0
10.935,1.8498,10.821,1.8498,10.883,1.8498,-0.692,0.192,0
10.933,1.8554,10.819,1.8554,10.882,1.8554,-0.688,0.188,0
10.931,1.8611,10.818,1.8611,10.881,1.8611,-0.684,0.184,0
10.928,1.8668,10.817,1.8668,10.879,1.8668,-0.68,0.18,0
10.927,1.8724,10.815,1.8724,10.878,1.8724,-0.676,0.176,0
10.925,1.8781,10.813,1.8781,10.877,1.8781,-0.672,0.172,0
10.923,1.8837,10.812,1.8837,10.875,1.8837,-0.668,0.168,0
10.92,1.8894,10.81,1.8894,10.874,1.8894,-0.664,0.164,0
10.918,1.895,10.808,1.895,10.872,1.895,-0.66,0.16,0
10.917,1.9007,10.806,1.9007,10.87,1.9007,-0.656,0.156,0
10.914,1.9064,10.804,1.9064,10.868,1.9064,-0.652,0.152,0
10.912,1.912,10.802,1.912,10.866,1.912,-0.648,0.148,0
10.91,1.9177,10.8,1.9177,10.865,1.9177,-0.644,0.144,0
10.908,1.9233,10.798,1.9233,10.863,1.9233,-0.64,0.14,0
10.905,1.929,10.796,1.929,10.861,1.929,-0.636,0.136,0
10.903,1.9346,10.794,1.9346,10.859,1.9346,-0.632,0.132,0
10.9,1.9403,10.791,1.9403,10.857,1.9403,-0.628,0.128,0
10.898,1.946,10.789,1.946,10.855,1.946,-0.624,0.124,0
10.895,1.9516,10.787,1.9516,10.853,1.9516,-0.62,0.12,0
10.893,1.9573,10.784,1.9573,10.851,1.9573,-0.616,0.116,0
10.89,1.9629,10.781,1.9629,10.849,1.9629,-0.612,0.112,0
10.887,1.9686,10.779,1.9686,10.846,1.9686,-0.608,0.108,0
10.884,1.9742,10.776,1.9742,10.844,1.9742,-0.604,0.104,0
10.882,1.9799,10.773,1.9799,10.842,1.9799,-0.6,0.1,0
10.878,1.9856,10.77,1.9856,10.839,1.9856,-0.596,0.096,0
10.875,1.9912,10.767,1.9912,10.837,1.9912,-0.592,0.092,0
10.872,1.9969,10.764,1.9969,10.834,1.9969,-0.588,0.088,0
10.869,2.0025,10.761,2.0025,10.831,2.0025,-0.584,0.084,0
10.866,2.0082,10.758,2.0082,10.828,2.0082,-0.58,0.08,0
10.862,2.0138,10.755,2.0138,10.824,2.0138,-0.576,0.076,0
10.859,2.0195,10.751,2.0195,10.821,2.0195,-0.572,0.072,0
10.855,2.0252,10.748,2.0252,10.817,2.0252,-0.568,0.068,0
10.852,2.0308,10.744,2.0308,10.813,2.0308,-0.564,0.064,0
10.848,2.0365,10.74,2.0365,10.809,2.0365,-0.56,0.06,0
10.844,2.0421,10.737,2.0421,10.805,2.0421,-0.556,0.056,0
10.84,2.0478,10.733,2.0478,10.801,2.0478,-0.552,0.052,0
10.836,2.0534,10.729,2.0534,10.796,2.0534,-0.548,0.048,0
10.832,2.0591,10.725,2.0591,10.792,2.0591,-0.544,0.044,0
10.828,2.0648,10.721,2.0648,10.787,2.0648,-0.54,0.04,0
10.823,2.0704,10.716,2.0704,10.782,2.0704,-0.536,0.036,0
10.819,2.0761,10.712,2.0761,10.777,2.0761,-0.532,0.032,0
10.814,2.0817,10.708,2.0817,10.772,2.0817,-0.528,0.028,0
10.809,2.0874,10.703,2.0874,10.767,2.0874,-0.524,0.024,0
10.804,2.093,10.698,2.093,10.761,2.093,-0.52,0.02,0
10.799,2.0987,10.694,2.0987,10.755,2.0987,-0.516,0.016,0
10.794,2.1043,10.689,2.1043,10.749,2.1043,-0.512,0.012,0
10.788,2.11,10.684,2.11,10.743,2.11,-0.508,0.008,0
10.783,2.1157,10.678,2.1157,10.736,2.1157,-0.504,0.004,0
10.777,2.1213,10.673,2.1213,10.73,2.1213,-0.5,0,0
10.771,2.127,10.668,2.127,10.723,2.127,-0.496,-0.004,0
10.765,2.1326,10.662,2.1326,10.717,2.1326,-0.492,-0.008,0
10.759,2.1383,10.657,2.1383,10.71,2.1383,-0.488,-0.012,0
10.753,2.1439,10.651,2.1439,10.704,2.1439,-0.484,-0.016,0
10.746,2.1496,10.645,2.1496,10.697,2.1496,-0.48,-0.02,0
10.739,2.1553,10.639,2.1553,10.69,2.1553,-0.476,-0.024,0
10.733,2.1609,10.633,2.1609,10.683,2.1609,-0.472,-0.028,0
10.726,2.1666,10.627,2.1666,10.677,2.1666,-0.468,-0.032,0
10.718,2.1722,10.62,2.1722,10.67,2.1722,-0.464,-0.036,0
10.711,2.1779,10.614,2.1779,10.662,2.1779,-0.46,-0.04,0
10.704,2.1835,10.607,2.1835,10.655,2.1835,-0.456,-0.044,0
10.696,2.1892,10.6,2.1892,10.648,2.1892,-0.452,-0.048,0
10.688,2.1949,10.593,2.1949,10.641,2.1949,-0.448,-0.052,0
10.68,2.2005,10.586,2.2005,10.633,2.2005,-0.444,-0.056,0
10.672,2.2062,10.578,2.2062,10.625,2.2062,-0.44,-0.06,0
10.664,2.2118,10.571,2.2118,10.618,2.2118,-0.436,-0.064,0
10.655,2.2175,10.563,2.2175,10.61,2.2175,-0.432,-0.068,0
10.647,2.2231,10.555,2.2231,10.602,2.2231,-0.428,-0.072,0
10.638,2.2288,10.547,2.2288,10.594,2.2288,-0.424,-0.076,0
10.629,2.2345,10.539,2.2345,10.585,2.2345,-0.42,-0.08,0
10.62,2.2401,10.531,2.2401,10.577,2.2401,-0.416,-0.084,0
10.61,2.2458,10.522,2.2458,10.568,2.2458,-0.412,-0.088,0
10.6,2.2514,10.514,2.2514,10.559,2.2514,-0.408,-0.092,0
10.591,2.2571,10.505,2.2571,10.55,2.2571,-0.404,-0.096,0
10.581,2.2627,10.496,2.2627,10.541,2.2627,-0.4,-0.1,0
10.57,2.2684,10.487,2.2684,10.532,2.2684,-0.396,-0.104,0
10.56,2.2741,10.478,2.2741,10.523,2.2741,-0.392,-0.108,0
10.549,2.2797,10.468,2.2797,10.513,2.2797,-0.388,-0.112,0
10.538,2.2854,10.458,2.2854,10.504,2.2854,-0.384,-0.116,0
10.526,2.291,10.449,2.291,10.494,2.291,-0.38,-0.12,0
10.514,2.2967,10.439,2.2967,10.483,2.2967,-0.376,-0.124,0
10.502,2.3023,10.428,2.3023,10.473,2.3023,-0.372,-0.128,0
10.488,2.308,10.418,2.308,10.463,2.308,-0.368,-0.132,0
10.475,2.3137,10.407,2.3137,10.452,2.3137,-0.364,-0.136,0
10.46,2.3193,10.397,2.3193,10.441,2.3193,-0.36,-0.14,0
10.445,2.325,10.386,2.325,10.43,2.325,-0.356,-0.144,0
10.428,2.3306,10.375,2.3306,10.419,2.3306,-0.352,-0.148,0
10.41,2.3363,10.364,2.3363,10.407,2.3363,-0.348,-0.152,0
10.391,2.3419,10.352,2.3419,10.395,2.3419,-0.344,-0.156,0
10.371,2.3476,10.341,2.3476,10.383,2.3476,-0.34,-0.16,0
10.35,2.3533,10.329,2.3533,10.371,2.3533,-0.336,-0.164,0
10.33,2.3589,10.317,2.3589,10.359,2.3589,-0.332,-0.168,0
10.311,2.3646,10.306,2.3646,10.347,2.3646,-0.328,-0.172,0
10.295,2.3702,10.293,2.3702,10.334,2.3702,-0.324,-0.176,0
10.279,2.3759,10.281,2.3759,10.321,2.3759,-0.32,-0.18,0
10.264,2.3815,10.269,2.3815,10.309,2.3815,-0.316,-0.184,0
10.251,2.3872,10.256,2.3872,10.296,2.3872,-0.312,-0.188,0
10.238,2.3928,10.244,2.3928,10.282,2.3928,-0.308,-0.192,0
10.226,2.3985,10.231,2.3985,10.269,2.3985,-0.304,-0.196,0
10.214,2.4042,10.218,2.4042,10.255,2.4042,-0.3,-0.2,0
10.203,2.4098,10.205,2.4098,10.242,2.4098,-0.296,-0.204,0
10.192,2.4155,10.192,2.4155,10.228,2.4155,-0.292,-0.208,0
10.181,2.4211,10.178,2.4211,10.214,2.4211,-0.288,-0.212,0
10.171,2.4268,10.165,2.4268,10.2,2.4268,-0.284,-0.216,0
10.16,2.4324,10.152,2.4324,10.186,2.4324,-0.28,-0.22,0
10.149,2.4381,10.138,2.4381,10.172,2.4381,-0.276,-0.224,0
10.139,2.4438,10.124,2.4438,10.157,2.4438,-0.272,-0.228,0
10.128,2.4494,10.11,2.4494,10.143,2.4494,-0.268,-0.232,0
10.117,2.4551,10.097,2.4551,10.128,2.4551,-0.264,-0.236,0
10.106,2.4607,10.083,2.4607,10.114,2.4607,-0.26,-0.24,0
10.094,2.4664,10.069,2.4664,10.099,2.4664,-0.256,-0.244,0
10.083,2.472,10.055,2.472,10.085,2.472,-0.252,-0.248,0
10.071,2.4777,10.041,2.4777,10.07,2.4777,-0.248,-0.252,0
10.059,2.4834,10.026,2.4834,10.055,2.4834,-0.244,-0.256,0
10.047,2.489,10.012,2.489,10.04,2.489,-0.24,-0.26,0
10.035,2.4947,9.998,2.4947,10.025,2.4947,-0.236,-0.264,0
10.022,2.5003,9.9836,2.5003,10.01,2.5003,-0.232,-0.268,0
10.009,2.506,9.9693,2.506,9.9954,2.506,-0.228,-0.272,0
9.9965,2.5116,9.955,2.5116,9.9804,2.5116,-0.224,-0.276,0
9.9834,2.5173,9.9406,2.5173,9.9654,2.5173,-0.22,-0.28,0
9.9701,2.523,9.9262,2.523,9.9504,2.523,-0.216,-0.284,0
9.9566,2.5286,9.9118,2.5286,9.9353,2.5286,-0.212,-0.288,0
9.943,2.5343,9.8974,2.5343,9.9203,2.5343,-0.208,-0.292,0
9.9292,2.5399,9.883,2.5399,9.9052,2.5399,-0.204,-0.296,0
9.9153,2.5456,9.8687,2.5456,9.8902,2.5456,-0.2,-0.3,0
9.9012,2.5512,9.8543,2.5512,9.8752,2.5512,-0.196,-0.304,0
9.887,2.5569,9.8399,2.5569,9.8601,2.5569,-0.192,-0.308,0
9.8727,2.5626,9.8256,2.5626,9.8452,2.5626,-0.188,-0.312,0
9.8582,2.5682,9.8113,2.5682,9.8302,2.5682,-0.184,-0.316,0
9.8437,2.5739,9.797,2.5739,9.8153,2.5739,-0.18,-0.32,0
9.829,2.5795,9.7828,2.5795,9.8004,2.5795,-0.176,-0.324,0
9.8142,2.5852,9.7686,2.5852,9.7855,2.5852,-0.172,-0.328,0
9.7992,2.5908,9.7544,2.5908,9.7707,2.5908,-0.168,-0.332,0
9.7842,2.5965,9.7403,2.5965,9.756,2.5965,-0.164,-0.336,0
9.769,2.6022,9.7262,2.6022,9.7413,2.6022,-0.16,-0.34,0
9.7537,2.6078,9.7122,2.6078,9.7266,2.6078,-0.156,-0.344,0
9.7383,2.6135,9.6983,2.6135,9.712,2.6135,-0.152,-0.348,0
9.7229,2.6191,9.6844,2.6191,9.6975,2.6191,-0.148,-0.352,0
9.7073,2.6248,9.6706,2.6248,9.683,2.6248,-0.144,-0.356,0
9.6917,2.6304,9.6568,2.6304,9.6686,2.6304,-0.14,-0.36,0
9.6759,2.6361,9.6432,2.6361,9.6543,2.6361,-0.136,-0.364,0
9.6601,2.6418,9.6295,2.6418,9.6401,2.6418,-0.132,-0.368,0
9.6442,2.6474,9.616,2.6474,9.6259,2.6474,-0.128,-0.372,0
9.6282,2.6531,9.6025,2.6531,9.6118,2.6531,-0.124,-0.376,0
9.612,2.6587,9.5892,2.6587,9.5978,2.6587,-0.12,-0.38,0
9.5958,2.6644,9.5759,2.6644,9.5839,2.6644,-0.116,-0.384,0
9.5794,2.67,9.5627,2.67,9.57,2.67,-0.112,-0.388,0
9.5631,2.6757,9.5495,2.6757,9.5563,2.6757,-0.108,-0.392,0
9.5474,2.6813,9.5365,2.6813,9.5426,2.6813,-0.104,-0.396,0
9.5318,2.687,9.5235,2.687,9.529,2.687,-0.1,-0.4,0
9.5164,2.6927,9.5107,2.6927,9.5155,2.6927,-0.096,-0.404,0
9.5019,2.6983,9.4979,2.6983,9.5021,2.6983,-0.092,-0.408,0
9.488,2.704,9.4852,2.704,9.4888,2.704,-0.088,-0.412,0
9.4744,2.7096,9.4726,2.7096,9.4756,2.7096,-0.084,-0.416,0
9.4612,2.7153,9.4601,2.7153,9.4625,2.7153,-0.08,-0.42,0
9.4483,2.7209,9.4477,2.7209,9.4495,2.7209,-0.076,-0.424,0
9.4356,2.7266,9.4354,2.7266,9.4366,2.7266,-0.072,-0.428,0
9.4232,2.7323,9.4232,2.7323,9.4238,2.7323,-0.068,-0.432,0
9.4109,2.7379,9.411,2.7379,9.4111,2.7379,-0.064,-0.436,0
9.3987,2.7436,9.399,2.7436,9.3985,2.7436,-0.06,-0.44,0
9.3867,2.7492,9.3871,2.7492,9.3861,2.7492,-0.056,-0.444,0
9.3747,2.7549,9.3752,2.7549,9.3737,2.7549,-0.052,-0.448,0
9.3629,2.7605,9.3635,2.7605,9.3614,2.7605,-0.048,-0.452,0
9.3512,2.7662,9.3519,2.7662,9.3492,2.7662,-0.044,-0.456,0
9.3395,2.7719,9.3403,2.7719,9.3372,2.7719,-0.04,-0.46,0
9.328,2.7775,9.3289,2.7775,9.3252,2.7775,-0.036,-0.464,0
9.3165,2.7832,9.3175,2.7832,9.3134,2.7832,-0.032,-0.468,0
9.3051,2.7888,9.3062,2.7888,9.3016,2.7888,-0.028,-0.472,0
9.2938,2.7945,9.2951,2.7945,9.29,2.7945,-0.024,-0.476,0
9.2825,2.8001,9.284,2.8001,9.2785,2.8001,-0.02,-0.48,0
9.2714,2.8058,9.273,2.8058,9.2671,2.8058,-0.016,-0.484,0
9.2603,2.8115,9.2621,2.8115,9.2558,2.8115,-0.012,-0.488,0
9.2493,2.8171,9.2514,2.8171,9.2446,2.8171,-0.008,-0.492,0
9.2384,2.8228,9.2407,2.8228,9.2336,2.8228,-0.004,-0.496,0
9.2275,2.8284,9.2301,2.8284,9.2226,2.8284,0,-0.5,0
9.2168,2.8341,9.2195,2.8341,9.2118,2.8341,0.004,-0.504,0
9.2061,2.8397,9.2091,2.8397,9.201,2.8397,0.008,-0.508,0
9.1956,2.8454,9.1988,2.8454,9.1904,2.8454,0.012,-0.512,0
9.1851,2.8511,9.1885,2.8511,9.1799,2.8511,0.016,-0.516,0
9.1747,2.8567,9.1784,2.8567,9.1695,2.8567,0.02,-0.52,0
9.1644,2.8624,9.1683,2.8624,9.1592,2.8624,0.024,-0.524,0
9.1542,2.868,9.1583,2.868,9.149,2.868,0.028,-0.528,0
9.144,2.8737,9.1484,2.8737,9.1389,2.8737,0.032,-0.532,0
9.134,2.8793,9.1386,2.8793,9.1289,2.8793,0.036,-0.536,0
9.1241,2.885,9.1289,2.885,9.119,2.885,0.04,-0.54,0
9.1143,2.8907,9.1193,2.8907,9.1092,2.8907,0.044,-0.544,0
9.1045,2.8963,9.1097,2.8963,9.0995,2.8963,0.048,-0.548,0
9.0949,2.902,9.1002,2.902,9.0898,2.902,0.052,-0.552,0
9.0854,2.9076,9.0909,2.9076,9.0803,2.9076,0.056,-0.556,0
9.076,2.9133,9.0815,2.9133,9.0709,2.9133,0.06,-0.56,0
9.0666,2.9189,9.0723,2.9189,9.0615,2.9189,0.064,-0.564,0
9.0574,2.9246,9.0632,2.9246,9.0523,2.9246,0.068,-0.568,0
9.0483,2.9303,9.0541,2.9303,9.0431,2.9303,0.072,-0.572,0
9.0393,2.9359,9.0451,2.9359,9.034,2.9359,0.076,-0.576,0
9.0303,2.9416,9.0362,2.9416,9.0249,2.9416,0.08,-0.58,0
9.0215,2.9472,9.0273,2.9472,9.016,2.9472,0.084,-0.584,0
9.0128,2.9529,9.0185,2.9529,9.0072,2.9529,0.088,-0.588,0
9.0041,2.9585,9.0098,2.9585,8.9984,2.9585,0.092,-0.592,0
8.9956,2.9642,9.0012,2.9642,8.9896,2.9642,0.096,-0.596,0
8.9872,2.9698,8.9927,2.9698,8.9809,2.9698,0.1,-0.6,0
8.9788,2.9755,8.9842,2.9755,8.9724,2.9755,0.104,-0.604,0
8.9706,2.9812,8.9758,2.9812,8.964,2.9812,0.108,-0.608,0
8.9624,2.9868,8.9674,2.9868,8.9555,2.9868,0.112,-0.612,0
8.9544,2.9925,8.9591,2.9925,8.947,2.9925,0.116,-0.616,0
8.9464,2.9981,8.9509,2.9981,8.9387,2.9981,0.12,-0.62,0
8.9385,3.0038,8.9428,3.0038,8.9304,3.0038,0.124,-0.624,0
8.9307,3.0094,8.9347,3.0094,8.9222,3.0094,0.128,-0.628,0
8.923,3.0151,8.9267,3.0151,8.9141,3.0151,0.132,-0.632,0
8.9154,3.0208,8.9187,3.0208,8.9058,3.0208,0.136,-0.636,0
8.9078,3.0264,8.9108,3.0264,8.8977,3.0264,0.14,-0.64,0
8.9004,3.0321,8.903,3.0321,8.8895,3.0321,0.144,-0.644,0
8.893,3.0377,8.8952,3.0377,8.8815,3.0377,0.148,-0.648,0
8.8857,3.0434,8.8875,3.0434,8.8732,3.0434,0.152,-0.652,0
8.8784,3.049,8.8798,3.049,8.8649,3.049,0.156,-0.656,0
8.8713,3.0547,8.8722,3.0547,8.8572,3.0547,0.16,-0.66,0
8.8642,3.0604,8.8647,3.0604,8.8495,3.0604,0.164,-0.664,0
8.8572,3.066,8.8572,3.066,8.8408,3.066,0.168,-0.668,0
8.8502,3.0717,8.8498,3.0717,8.8325,3.0717,0.172,-0.672,0
8.8434,3.0773,8.8424,3.0773,8.8248,3.0773,0.176,-0.676,0
8.8365,3.083,8.8351,3.083,8.817,3.083,0.18,-0.68,0
8.8298,3.0886,8.8278,3.0886,8.8086,3.0886,0.184,-0.684,0
8.8231,3.0943,8.8206,3.0943,8.8005,3.0943,0.188,-0.688,0
8.8164,3.1,8.8134,3.1,8.793,3.1,0.192,-0.692,0
8.8098,3.1056,8.8063,3.1056,8.7856,3.1056,0.196,-0.696,0
8.8032,3.1113,8.7992,3.1113,8.7784,3.1113,0.2,-0.7,0
8.7967,3.1169,8.7922,3.1169,8.7713,3.1169,0.204,-0.704,0
8.7901,3.1226,8.7852,3.1226,8.7643,3.1226,0.208,-0.708,0
8.7836,3.1282,8.7783,3.1282,8.7572,3.1282,0.212,-0.712,0
8.7771,3.1339,8.7714,3.1339,8.7502,3.1339,0.216,-0.716,0
8.7705,3.1396,8.7646,3.1396,8.7433,3.1396,0.22,-0.72,0
8.7638,3.1452,8.7577,3.1452,8.7366,3.1452,0.224,-0.724,0
8.757,3.1509,8.751,3.1509,8.7301,3.1509,0.228,-0.728,0
8.75,3.1565,8.7443,3.1565,8.7238,3.1565,0.232,-0.732,0
8.7426,3.1622,8.7376,3.1622,8.7175,3.1622,0.236,-0.736,0
8.7348,3.1678,8.731,3.1678,8.7111,3.1678,0.24,-0.74,0
8.7263,3.1735,8.7244,3.1735,8.7046,3.1735,0.244,-0.744,0
8.7167,3.1792,8.7178,3.1792,8.6981,3.1792,0.248,-0.748,0
8.7055,3.1848,8.7113,3.1848,8.6918,3.1848,0.252,-0.752,0
8.6924,3.1905,8.7048,3.1905,8.6856,3.1905,0.256,-0.756,0
8.6774,3.1961,8.6984,3.1961,8.6794,3.1961,0.26,-0.76,0
8.661,3.2018,8.692,3.2018,8.6734,3.2018,0.264,-0.764,0
8.6452,3.2074,8.6856,3.2074,8.6674,3.2074,0.268,-0.768,0
8.6299,3.2131,8.6793,3.2131,8.6612,3.2131,0.272,-0.772,0
8.6187,3.2188,8.673,3.2188,8.6552,3.2188,0.276,-0.776,0
8.6112,3.2244,8.6667,3.2244,8.6492,3.2244,0.28,-0.78,0
8.6084,3.2301,8.6605,3.2301,8.6434,3.2301,0.284,-0.784,0
8.607,3.2357,8.6543,3.2357,8.6377,3.2357,0.288,-0.788,0
8.6058,3.2414,8.6481,3.2414,8.632,3.2414,0.292,-0.792,0
8.6048,3.247,8.642,3.247,8.6264,3.247,0.296,-0.796,0
8.6033,3.2527,8.6359,3.2527,8.6209,3.2527,0.3,-0.8,0
8.6018,3.2583,8.6298,3.2583,8.6156,3.2583,0.304,-0.804,0
8.6018,3.264,8.6237,3.264,8.6109,3.264,0.308,-0.808,0
8.6018,3.2697,8.6177,3.2697,8.6065,3.2697,0.312,-0.812,0
8.6002,3.2753,8.6117,3.2753,8.6003,3.2753,0.316,-0.816,0
8.5984,3.281,8.6057,3.281,8.5951,3.281,0.32,-0.82,0
8.5974,3.2866,8.5997,3.2866,8.5898,3.2866,0.324,-0.824,0
8.5959,3.2923,8.5938,3.2923,8.5841,3.2923,0.328,-0.828,0
8.5942,3.2979,8.5879,3.2979,8.5809,3.2979,0.332,-0.832,0
8.5921,3.3036,8.582,3.3036,8.5782,3.3036,0.336,-0.836,0
8.5907,3.3093,8.5761,3.3093,8.5719,3.3093,0.34,-0.84,0
8.5881,3.3149,8.5702,3.3149,8.5655,3.3149,0.344,-0.844,0
8.5865,3.3206,8.5643,3.3206,8.5636,3.3206,0.348,-0.848,0
8.5833,3.3262,8.5584,3.3262,8.5609,3.3262,0.352,-0.852,0
8.5821,3.3319,8.5523,3.3319,8.554,3.3319,0.356,-0.856,0
8.5793,3.3375,8.5461,3.3375,8.5474,3.3375,0.36,-0.86,0
8.578,3.3432,8.539,3.3432,8.544,3.3432,0.364,-0.864,0
8.5752,3.3489,8.5309,3.3489,8.54,3.3489,0.368,-0.868,0
8.5736,3.3545,8.521,3.3545,8.5352,3.3545,0.372,-0.872,0
8.571,3.3602,8.5058,3.3602,8.5268,3.3602,0.376,-0.876,0
8.5718,3.3658,8.4723,3.3658,8.4931,3.3658,0.38,-0.88,0
8.5719,3.3715,8.3939,3.3715,8.3709,3.3715,0.384,-0.884,0
8.5697,3.3771,8.1418,3.3771,7.6336,3.3771,0.388,-0.888,0
8.501,3.3828,7.4787,3.3828,5.9575,3.3828,0.392,-0.892,0
8.1222,3.3885,5.9642,3.3885,3.9106,3.3885,0.396,-0.896,0
6.8769,3.3941,4.3961,3.3941,2.8494,3.3941,0.4,-0.9,0
4.7558,3.3998,3.4709,3.3998,2.7336,3.3998,0.404,-0.904,0
3.3762,3.4054,3.0646,3.4054,2.6457,3.4054,0.408,-0.908,0
3.041,3.4111,2.975,3.4111,2.6119,3.4111,0.412,-0.912,0
2.9479,3.4167,2.8801,3.4167,2.5817,3.4167,0.416,-0.916,0
2.8376,3.4224,2.8201,3.4224,2.5463,3.4224,0.42,-0.92,0
2.7788,3.4281,2.7682,3.4281,2.5243,3.4281,0.424,-0.924,0
2.7296,3.4337,2.7228,3.4337,2.5128,3.4337,0.428,-0.928,0
2.6819,3.4394,2.6848,3.4394,2.4922,3.4394,0.432,-0.932,0
2.6395,3.445,2.6507,3.445,2.4655,3.445,0.436,-0.936,0
2.6015,3.4507,2.6203,3.4507,2.4499,3.4507,0.44,-0.94,0
2.5672,3.4563,2.5924,3.4563,2.4404,3.4563,0.444,-0.944,0
2.5366,3.462,2.5669,3.462,2.4219,3.462,0.448,-0.948,0
2.5083,3.4677,2.543,3.4677,2.4002,3.4677,0.452,-0.952,0
2.4823,3.4733,2.5208,3.4733,2.3875,3.4733,0.456,-0.956,0
2.4576,3.479,2.4997,3.479,2.3776,3.479,0.46,-0.96,0
2.4347,3.4846,2.4799,3.4846,2.3612,3.4846,0.464,-0.964,0
2.4126,3.4903,2.4609,3.4903,2.3433,3.4903,0.468,-0.968,0
2.3917,3.4959,2.4431,3.4959,2.3321,3.4959,0.472,-0.972,0
2.3715,3.5016,2.4259,3.5016,2.322,3.5016,0.476,-0.976,0
2.3521,3.5072,2.4095,3.5072,2.3071,3.5072,0.48,-0.98,0
2.3333,3.5129,2.3936,3.5129,2.2918,3.5129,0.484,-0.984,0
2.315,3.5186,2.3784,3.5186,2.2814,3.5186,0.488,-0.988,0
2.2971,3.5242,2.3635,3.5242,2.2713,3.5242,0.492,-0.992,0
2.2795,3.5299,2.3494,3.5299,2.2577,3.5299,0.496,-0.996,0
2.2621,3.5355,2.3354,3.5355,2.2441,3.5355,0.5,-1,0
2.2452,3.5412,2.3221,3.5412,2.2342,3.5412,0.504,-1.004,0
2.2288,3.5468,2.309,3.5468,2.2242,3.5468,0.508,-1.008,0
2.2136,3.5525,2.2964,3.5525,2.2125,3.5525,0.512,-1.012,0
2.1994,3.5582,2.284,3.5582,2.2016,3.5582,0.516,-1.016,0
2.1868,3.5638,2.2721,3.5638,2.1914,3.5638,0.52,-1.02,0
2.1748,3.5695,2.2603,3.5695,2.1814,3.5695,0.524,-1.024,0
2.1627,3.5751,2.2489,3.5751,2.1715,3.5751,0.528,-1.028,0
2.1504,3.5808,2.2377,3.5808,2.1619,3.5808,0.532,-1.032,0
2.138,3.5864,2.2268,3.5864,2.1528,3.5864,0.536,-1.036,0
2.1257,3.5921,2.216,3.5921,2.1439,3.5921,0.54,-1.04,0
2.113,3.5978,2.2056,3.5978,2.1353,3.5978,0.544,-1.044,0
2.1011,3.6034,2.1953,3.6034,2.1267,3.6034,0.548,-1.048,0
2.0904,3.6091,2.1852,3.6091,2.118,3.6091,0.552,-1.052,0
2.0811,3.6147,2.1753,3.6147,2.1095,3.6147,0.556,-1.056,0
2.0744,3.6204,2.1656,3.6204,2.1009,3.6204,0.56,-1.06,0
2.0687,3.626,2.1561,3.626,2.0925,3.626,0.564,-1.064,0
2.0638,3.6317,2.1468,3.6317,2.0841,3.6317,0.568,-1.068,0
2.0583,3.6374,2.1376,3.6374,2.0757,3.6374,0.572,-1.072,0
2.0519,3.643,2.1285,3.643,2.0673,3.643,0.576,-1.076,0
2.045,3.6487,2.1196,3.6487,2.0588,3.6487,0.58,-1.08,0
2.0377,3.6543,2.1109,3.6543,2.0501,3.6543,0.584,-1.084,0
2.0301,3.66,2.1023,3.66,2.0414,3.66,0.588,-1.088,0
2.0222,3.6656,2.0938,3.6656,2.0325,3.6656,0.592,-1.092,0
2.0141,3.6713,2.0854,3.6713,2.0237,3.6713,0.596,-1.096,0
2.0061,3.677,2.0771,3.677,2.015,3.677,0.6,-1.1,0
1.9973,3.6826,2.069,3.6826,2.0068,3.6826,0.604,-1.104,0
1.9882,3.6883,2.061,3.6883,1.9991,3.6883,0.608,-1.108,0
1.9777,3.6939,2.053,3.6939,1.9919,3.6939,0.612,-1.112,0
1.9668,3.6996,2.0452,3.6996,1.985,3.6996,0.616,-1.116,0
1.9562,3.7052,2.0375,3.7052,1.9779,3.7052,0.62,-1.12,0
1.9454,3.7109,2.0299,3.7109,1.9707,3.7109,0.624,-1.124,0
1.9361,3.7166,2.0223,3.7166,1.9633,3.7166,0.628,-1.128,0
1.9273,3.7222,2.0149,3.7222,1.956,3.7222,0.632,-1.132,0
1.9182,3.7279,2.0075,3.7279,1.9488,3.7279,0.636,-1.136,0
1.9092,3.7335,2.0002,3.7335,1.9418,3.7335,0.64,-1.14,0
1.9012,3.7392,1.993,3.7392,1.9353,3.7392,0.644,-1.144,0
1.8933,3.7448,1.9859,3.7448,1.929,3.7448,0.648,-1.148,0
1.8851,3.7505,1.9788,3.7505,1.9231,3.7505,0.652,-1.152,0
1.877,3.7562,1.9718,3.7562,1.9173,3.7562,0.656,-1.156,0
1.8698,3.7618,1.9649,3.7618,1.9115,3.7618,0.66,-1.16,0
1.8623,3.7675,1.958,3.7675,1.9056,3.7675,0.664,-1.164,0
1.8567,3.7731,1.9512,3.7731,1.899,3.7731,0.668,-1.168,0
1.8509,3.7788,1.9444,3.7788,1.8923,3.7788,0.672,-1.172,0
1.8471,3.7844,1.9378,3.7844,1.8855,3.7844,0.676,-1.176,0
1.8432,3.7901,1.9311,3.7901,1.8787,3.7901,0.68,-1.18,0
1.8396,3.7957,1.9245,3.7957,1.8721,3.7957,0.684,-1.184,0
1.836,3.8014,1.918,3.8014,1.8657,3.8014,0.688,-1.188,0
1.8319,3.8071,1.9115,3.8071,1.8594,3.8071,0.692,-1.192,0
1.8278,3.8127,1.9051,3.8127,1.8533,3.8127,0.696,-1.196,0
1.8233,3.8184,1.8987,3.8184,1.8474,3.8184,0.7,-1.2,0
1.8187,3.824,1.8923,3.824,1.8417,3.824,0.704,-1.204,0
1.8138,3.8297,1.886,3.8297,1.8362,3.8297,0.708,-1.208,0
1.8088,3.8353,1.8797,3.8353,1.8308,3.8353,0.712,-1.212,0
1.8037,3.841,1.8735,3.841,1.8258,3.841,0.716,-1.216,0
1.7985,3.8467,1.8673,3.8467,1.8208,3.8467,0.72,-1.22,0
1.7932,3.8523,1.8611,3.8523,1.8158,3.8523,0.724,-1.224,0
1.7876,3.858,1.8549,3.858,1.8107,3.858,0.728,-1.228,0
1.7819,3.8636,1.8488,3.8636,1.8053,3.8636,0.732,-1.232,0
1.7754,3.8693,1.8427,3.8693,1.7998,3.8693,0.736,-1.236,0
1.7677,3.8749,1.8367,3.8749,1.794,3.8749,0.74,-1.24,0
1.7598,3.8806,1.8306,3.8806,1.788,3.8806,0.744,-1.244,0
1.7512,3.8863,1.8246,3.8863,1.7816,3.8863,0.748,-1.248,0
1.743,3.8919,1.8186,3.8919,1.7754,3.8919,0.752,-1.252,0
1.7355,3.8976,1.8127,3.8976,1.7692,3.8976,0.756,-1.256,0
1.728,3.9032,1.8067,3.9032,1.7635,3.9032,0.76,-1.26,0
1.7207,3.9089,1.8008,3.9089,1.7581,3.9089,0.764,-1.264,0
1.7142,3.9145,1.7949,3.9145,1.7531,3.9145,0.768,-1.268,0
1.7082,3.9202,1.789,3.9202,1.7482,3.9202,0.772,-1.272,0
1.7036,3.9259,1.7831,3.9259,1.7434,3.9259,0.776,-1.276,0
1.6999,3.9315,1.7772,3.9315,1.7385,3.9315,0.78,-1.28,0
1.6973,3.9372,1.7714,3.9372,1.7337,3.9372,0.784,-1.284,0
1.6951,3.9428,1.7655,3.9428,1.7289,3.9428,0.788,-1.288,0
1.6919,3.9485,1.7597,3.9485,1.7241,3.9485,0.792,-1.292,0
1.6884,3.9541,1.7538,3.9541,1.7192,3.9541,0.796,-1.296,0
1.6842,3.9598,1.748,3.9598,1.7145,3.9598,0.8,-1.3,0
1.6799,3.9655,1.7422,3.9655,1.7098,3.9655,0.804,-1.304,0
1.6752,3.9711,1.7363,3.9711,1.7052,3.9711,0.808,-1.308,0
1.6704,3.9768,1.7305,3.9768,1.7005,3.9768,0.812,-1.312,0
1.6654,3.9824,1.7247,3.9824,1.6957,3.9824,0.816,-1.316,0
1.6604,3.9881,1.7189,3.9881,1.691,3.9881,0.82,-1.32,0
1.6541,3.9937,1.7131,3.9937,1.6863,3.9937,0.824,-1.324,0
1.6477,3.9994,1.7072,3.9994,1.6816,3.9994,0.828,-1.328,0
1.6395,4.0051,1.7014,4.0051,1.6767,4.0051,0.832,-1.332,0
1.6309,4.0107,1.6956,4.0107,1.6721,4.0107,0.836,-1.336,0
1.6232,4.0164,1.6898,4.0164,1.6666,4.0164,0.84,-1.34,0
1.6157,4.022,1.6839,4.022,1.6614,4.022,0.844,-1.344,0
1.6083,4.0277,1.6781,4.0277,1.6562,4.0277,0.848,-1.348,0
1.601,4.0333,1.6722,4.0333,1.6513,4.0333,0.852,-1.352,0
1.5951,4.039,1.6663,4.039,1.6461,4.039,0.856,-1.356,0
1.589,4.0447,1.6605,4.0447,1.6412,4.0447,0.86,-1.36,0
1.5827,4.0503,1.6546,4.0503,1.6357,4.0503,0.864,-1.364,0
1.5766,4.056,1.6487,4.056,1.6303,4.056,0.868,-1.368,0
1.5708,4.0616,1.6428,4.0616,1.6246,4.0616,0.872,-1.372,0
1.5649,4.0673,1.6368,4.0673,1.6191,4.0673,0.876,-1.376,0
1.5588,4.0729,1.6309,4.0729,1.6138,4.0729,0.88,-1.38,0
1.553,4.0786,1.6249,4.0786,1.6086,4.0786,0.884,-1.384,0
1.5477,4.0842,1.6189,4.0842,1.6033,4.0842,0.888,-1.388,0
1.543,4.0899,1.6129,4.0899,1.5978,4.0899,0.892,-1.392,0
1.5394,4.0956,1.6069,4.0956,1.5923,4.0956,0.896,-1.396,0
1.5363,4.1012,1.6008,4.1012,1.5867,4.1012,0.9,-1.4,0
1.5344,4.1069,1.5948,4.1069,1.5811,4.1069,0.904,-1.404,0
1.5322,4.1125,1.5887,4.1125,1.5753,4.1125,0.908,-1.408,0
1.5297,4.1182,1.5825,4.1182,1.5694,4.1182,0.912,-1.412,0
1.5267,4.1238,1.5764,4.1238,1.5636,4.1238,0.916,-1.416,0
1.5233,4.1295,1.5702,4.1295,1.5577,4.1295,0.92,-1.42,0
1.5196,4.1352,1.564,4.1352,1.5518,4.1352,0.924,-1.424,0
1.5156,4.1408,1.5577,4.1408,1.5458,4.1408,0.928,-1.428,0
1.5113,4.1465,1.5514,4.1465,1.5398,4.1465,0.932,-1.432,0
1.5069,4.1521,1.5451,4.1521,1.5337,4.1521,0.936,-1.436,0
1.5022,4.1578,1.5387,4.1578,1.5275,4.1578,0.94,-1.44,0
1.4974,4.1634,1.5323,4.1634,1.5213,4.1634,0.944,-1.444,0
1.4924,4.1691,1.5259,4.1691,1.5149,4.1691,0.948,-1.448,0
1.4874,4.1748,1.5194,4.1748,1.5086,4.1748,0.952,-1.452,0
1.4812,4.1804,1.5129,4.1804,1.5021,4.1804,0.956,-1.456,0
1.4747,4.1861,1.5063,4.1861,1.4956,4.1861,0.96,-1.46,0
1.4667,4.1917,1.4997,4.1917,1.489,4.1917,0.964,-1.464,0
1.458,4.1974,1.4931,4.1974,1.4823,4.1974,0.968,-1.468,0
1.4498,4.203,1.4863,4.203,1.4756,4.203,0.972,-1.472,0
1.4418,4.2087,1.4796,4.2087,1.4688,4.2087,0.976,-1.476,0
1.4339,4.2144,1.4727,4.2144,1.4619,4.2144,0.98,-1.48,0
1.4259,4.22,1.4659,4.22,1.4549,4.22,0.984,-1.484,0
1.4189,4.2257,1.4589,4.2257,1.4479,4.2257,0.988,-1.488,0
1.4117,4.2313,1.4519,4.2313,1.4408,4.2313,0.992,-1.492,0
1.4035,4.237,1.4448,4.237,1.4335,4.237,0.996,-1.496,0
1.395,4.2426,1.4377,4.2426,1.4263,4.2426,1,-1.5,0
1.3872,4.2483,1.4305,4.2483,1.4188,4.2483,1.004,-1.504,0
1.3797,4.254,1.4232,4.254,1.4113,4.254,1.008,-1.508,0
1.3739,4.2596,1.4158,4.2596,1.4037,4.2596,1.012,-1.512,0
1.3683,4.2653,1.4084,4.2653,1.3959,4.2653,1.016,-1.516,0
1.3633,4.2709,1.4008,4.2709,1.3881,4.2709,1.02,-1.52,0
1.3585,4.2766,1.3932,4.2766,1.3801,4.2766,1.024,-1.524,0
1.3538,4.2822,1.3855,4.2822,1.372,4.2822,1.028,-1.528,0
1.3484,4.2879,1.3777,4.2879,1.3638,4.2879,1.032,-1.532,0
1.3399,4.2936,1.3698,4.2936,1.3555,4.2936,1.036,-1.536,0
1.3295,4.2992,1.3618,4.2992,1.347,4.2992,1.04,-1.54,0
1.3166,4.3049,1.3537,4.3049,1.3383,4.3049,1.044,-1.544,0
1.3049,4.3105,1.3455,4.3105,1.3295,4.3105,1.048,-1.548,0
1.2956,4.3162,1.3371,4.3162,1.3205,4.3162,1.052,-1.552,0
1.287,4.3218,1.3287,4.3218,1.3113,4.3218,1.056,-1.556,0
1.279,4.3275,1.3201,4.3275,1.3019,4.3275,1.06,-1.56,0
1.2707,4.3332,1.3114,4.3332,1.2922,4.3332,1.064,-1.564,0
1.2617,4.3388,1.3025,4.3388,1.2823,4.3388,1.068,-1.568,0
1.2518,4.3445,1.2936,4.3445,1.2722,4.3445,1.072,-1.572,0
1.241,4.3501,1.2844,4.3501,1.2617,4.3501,1.076,-1.576,0
1.2294,4.3558,1.2751,4.3558,1.251,4.3558,1.08,-1.58,0
1.2173,4.3614,1.2657,4.3614,1.2399,4.3614,1.084,-1.584,0
1.2047,4.3671,1.2561,4.3671,1.2284,4.3671,1.088,-1.588,0
1.1918,4.3727,1.2464,4.3727,1.2166,4.3727,1.092,-1.592,0
1.1787,4.3784,1.2364,4.3784,1.2043,4.3784,1.096,-1.596,0
1.1652,4.3841,1.2263,4.3841,1.1917,4.3841,1.1,-1.6,0
1.1513,4.3897,1.216,4.3897,1.1785,4.3897,1.104,-1.604,0
1.1369,4.3954,1.2056,4.3954,1.1649,4.3954,1.108,-1.608,0
1.1215,4.401,1.1949,4.401,1.1506,4.401,1.112,-1.612,0
1.1054,4.4067,1.1841,4.4067,1.1359,4.4067,1.116,-1.616,0
1.0879,4.4123,1.173,4.4123,1.1204,4.4123,1.12,-1.62,0
1.0695,4.418,1.1618,4.418,1.1045,4.418,1.124,-1.624,0
1.0493,4.4237,1.1503,4.4237,1.0877,4.4237,1.128,-1.628,0
1.028,4.4293,1.1388,4.4293,1.0706,4.4293,1.132,-1.632,0
1.0048,4.435,1.1269,4.435,1.0527,4.435,1.136,-1.636,0
0.98078,4.4406,1.115,4.4406,1.0345,4.4406,1.14,-1.64,0
0.95509,4.4463,1.1029,4.4463,1.0158,4.4463,1.144,-1.644,0
0.92922,4.4519,1.0906,4.4519,0.9969,4.4519,1.148,-1.648,0
0.9027,4.4576,1.0782,4.4576,0.9776,4.4576,1.152,-1.652,0
0.87723,4.4633,1.0657,4.4633,0.95827,4.4633,1.156,-1.656,0
0.85262,4.4689,1.0531,4.4689,0.93889,4.4689,1.16,-1.66,0
0.82977,4.4746,1.0404,4.4746,0.91965,4.4746,1.164,-1.664,0
0.8093,4.4802,1.0277,4.4802,0.90083,4.4802,1.168,-1.668,0
0.79314,4.4859,1.015,4.4859,0.88235,4.4859,1.172,-1.672,0
0.78805,4.4915,1.0023,4.4915,0.8647,4.4915,1.176,-1.676,0
0.78538,4.4972,0.98969,4.4972,0.84745,4.4972,1.18,-1.68,0
0.78535,4.5029,0.97721,4.5029,0.83123,4.5029,1.184,-1.684,0
0.78535,4.5085,0.96486,4.5085,0.81609,4.5085,1.188,-1.688,0
0.78535,4.5142,0.95277,4.5142,0.80512,4.5142,1.192,-1.692,0
0.78535,4.5198,0.9409,4.5198,0.79666,4.5198,1.196,-1.696,0
0.78535,4.5255,0.92941,4.5255,0.79237,4.5255,1.2,-1.7,0
0.78535,4.5311,0.9182,4.5311,0.78936,4.5311,1.204,-1.704,0
0.78535,4.5368,0.90748,4.5368,0.7879,4.5368,1.208,-1.708,0
0.78535,4.5425,0.89711,4.5425,0.78692,4.5425,1.212,-1.712,0
0.78535,4.5481,0.88729,4.5481,0.78646,4.5481,1.216,-1.716,0
0.78535,4.5538,0.87789,4.5538,0.78617,4.5538,1.22,-1.72,0
0.78535,4.5594,0.86908,4.5594,0.78603,4.5594,1.224,-1.724,0
0.78535,4.5651,0.86075,4.5651,0.78596,4.5651,1.228,-1.728,0
0.78535,4.5707,0.85304,4.5707,0.78593,4.5707,1.232,-1.732,0
0.78535,4.5764,0.84583,4.5764,0.78591,4.5764,1.236,-1.736,0
0.78535,4.5821,0.8392,4.5821,0.78589,4.5821,1.24,-1.74,0
0.78535,4.5877,0.83308,4.5877,0.78587,4.5877,1.244,-1.744,0
0.78535,4.5934,0.8275,4.5934,0.78586,4.5934,1.248,-1.748,0
0.78535,4.599,0.82243,4.599,0.78584,4.599,1.252,-1.752,0
0.78535,4.6047,0.81783,4.6047,0.78583,4.6047,1.256,-1.756,0
0.78535,4.6103,0.81371,4.6103,0.78581,4.6103,1.26,-1.76,0
0.78535,4.616,0.81001,4.616,0.7858,4.616,1.264,-1.764,0
0.78535,4.6216,0.80673,4.6216,0.78579,4.6216,1.268,-1.768,0
0.78536,4.6273,0.80379,4.6273,0.78577,4.6273,1.272,-1.772,0
0.78536,4.633,0.80124,4.633,0.78576,4.633,1.276,-1.776,0
0.78536,4.6386,0.79895,4.6386,0.78575,4.6386,1.28,-1.78,0
0.78536,4.6443,0.79699,4.6443,0.78574,4.6443,1.284,-1.784,0
0.78536,4.6499,0.79523,4.6499,0.78572,4.6499,1.288,-1.788,0
0.78536,4.6556,0.79376,4.6556,0.7857,4.6556,1.292,-1.792,0
0.78536,4.6612,0.79244,4.6612,0.78567,4.6612,1.296,-1.796,0
0.78536,4.6669,0.79135,4.6669,0.78564,4.6669,1.3,-1.8,0
0.78536,4.6726,0.79037,4.6726,0.78561,4.6726,1.304,-1.804,0
0.78537,4.6782,0.78958,4.6782,0.78557,4.6782,1.308,-1.808,0
0.78537,4.6839,0.78886,4.6839,0.78553,4.6839,1.312,-1.812,0
0.78537,4.6895,0.78829,4.6895,0.7855,4.6895,1.316,-1.816,0
0.78537,4.6952,0.78778,4.6952,0.78548,4.6952,1.32,-1.82,0
0.78537,4.7008,0.78738,4.7008,0.78546,4.7008,1.324,-1.824,0
0.78538,4.7065,0.78701,4.7065,0.78545,4.7065,1.328,-1.828,0
0.78538,4.7122,0.78673,4.7122,0.78544,4.7122,1.332,-1.832,0
0.78538,4.7178,0.78648,4.7178,0.78543,4.7178,1.336,-1.836,0
0.78538,4.7235,0.78629,4.7235,0.78542,4.7235,1.34,-1.84,0
0.78539,4.7291,0.78611,4.7291,0.78542,4.7291,1.344,-1.844,0
0.78539,4.7348,0.78598,4.7348,0.78541,4.7348,1.348,-1.848,0
0.78539,4.7404,0.78587,4.7404,0.78541,4.7404,1.352,-1.852,0
0.78539,4.7461,0.78578,4.7461,0.78541,4.7461,1.356,-1.856,0
0.78539,4.7518,0.7857,4.7518,0.7854,4.7518,1.36,-1.86,0
0.78539,4.7574,0.78564,4.7574,0.7854,4.7574,1.364,-1.864,0
0.78539,4.7631,0.78559,4.7631,0.7854,4.7631,1.368,-1.868,0
0.78539,4.7687,0.78555,4.7687,0.7854,4.7687,1.372,-1.872,0
0.7854,4.7744,0.78552,4.7744,0.7854,4.7744,1.376,-1.876,0
0.7854,4.78,0.78549,4.78,0.7854,4.78,1.38,-1.88,0
0.7854,4.7857,0.78547,4.7857,0.7854,4.7857,1.384,-1.884,0
0.7854,4.7914,0.78546,4.7914,0.7854,4.7914,1.388,-1.888,0
0.7854,4.797,0.78544,4.797,0.7854,4.797,1.392,-1.892,0
0.7854,4.8027,0.78543,4.8027,0.7854,4.8027,1.396,-1.896,0
0.7854,4.8083,0.78543,4.8083,0.7854,4.8083,1.4,-1.9,0
0.7854,4.814,0.78542,4.814,0.7854,4.814,1.404,-1.904,0
0.7854,4.8196,0.78542,4.8196,0.7854,4.8196,1.408,-1.908,0
0.7854,4.8253,0.78541,4.8253,0.7854,4.8253,1.412,-1.912,0
0.7854,4.831,0.78541,4.831,0.7854,4.831,1.416,-1.916,0
0.7854,4.8366,0.78541,4.8366,0.7854,4.8366,1.42,-1.92,0
0.7854,4.8423,0.7854,4.8423,0.7854,4.8423,1.424,-1.924,0
0.7854,4.8479,0.7854,4.8479,0.7854,4.8479,1.428,-1.928,0
0.7854,4.8536,0.7854,4.8536,0.7854,4.8536,1.432,-1.932,0
0.7854,4.8592,0.7854,4.8592,0.7854,4.8592,1.436,-1.936,0
0.7854,4.8649,0.7854,4.8649,0.7854,4.8649,1.44,-1.94,0
0.7854,4.8706,0.7854,4.8706,0.7854,4.8706,1.444,-1.944,0
0.7854,4.8762,0.7854,4.8762,0.7854,4.8762,1.448,-1.948,0
0.7854,4.8819,0.7854,4.8819,0.7854,4.8819,1.452,-1.952,0
0.7854,4.8875,0.7854,4.8875,0.7854,4.8875,1.456,-1.956,0
0.7854,4.8932,0.7854,4.8932,0.7854,4.8932,1.46,-1.96,0
0.7854,4.8988,0.7854,4.8988,0.7854,4.8988,1.464,-1.964,0
0.7854,4.9045,0.7854,4.9045,0.7854,4.9045,1.468,-1.968,0
0.7854,4.9101,0.7854,4.9101,0.7854,4.9101,1.472,-1.972,0
0.7854,4.9158,0.7854,4.9158,0.7854,4.9158,1.476,-1.976,0
0.7854,4.9215,0.7854,4.9215,0.7854,4.9215,1.48,-1.98,0
0.7854,4.9271,0.7854,4.9271,0.7854,4.9271,1.484,-1.984,0
0.7854,4.9328,0.7854,4.9328,0.7854,4.9328,1.488,-1.988,0
0.7854,4.9384,0.7854,4.9384,0.7854,4.9384,1.492,-1.992,0
0.7854,4.9441,0.7854,4.9441,0.7854,4.9441,1.496,-1.996,0
0.7854,4.9497,0.7854,4.9497,0.7854,4.9497,1.5,-2,0
0.7854,4.9554,0.7854,4.9554,0.7854,4.9554,1.504,-2.004,0
0.7854,4.9611,0.7854,4.9611,0.7854,4.9611,1.508,-2.008,0
0.7854,4.9667,0.7854,4.9667,0.7854,4.9667,1.512,-2.012,0
0.7854,4.9724,0.7854,4.9724,0.7854,4.9724,1.516,-2.016,0
0.7854,4.978,0.7854,4.978,0.7854,4.978,1.52,-2.02,0
0.7854,4.9837,0.7854,4.9837,0.7854,4.9837,1.524,-2.024,0
0.7854,4.9893,0.7854,4.9893,0.7854,4.9893,1.528,-2.028,0
0.7854,4.995,0.7854,4.995,0.7854,4.995,1.532,-2.032,0
0.7854,5.0007,0.7854,5.0007,0.7854,5.0007,1.536,-2.036,0
0.7854,5.0063,0.7854,5.0063,0.7854,5.0063,1.54,-2.04,0
0.7854,5.012,0.7854,5.012,0.7854,5.012,1.544,-2.044,0
0.7854,5.0176,0.7854,5.0176,0.7854,5.0176,1.548,-2.048,0
0.7854,5.0233,0.7854,5.0233,0.7854,5.0233,1.552,-2.052,0
0.7854,5.0289,0.7854,5.0289,0.7854,5.0289,1.556,-2.056,0
0.7854,5.0346,0.7854,5.0346,0.7854,5.0346,1.56,-2.06,0
0.7854,5.0403,0.7854,5.0403,0.7854,5.0403,1.564,-2.064,0
0.7854,5.0459,0.7854,5.0459,0.7854,5.0459,1.568,-2.068,0
0.7854,5.0516,0.7854,5.0516,0.7854,5.0516,1.572,-2.072,0
0.7854,5.0572,0.7854,5.0572,0.7854,5.0572,1.576,-2.076,0
0.7854,5.0629,0.7854,5.0629,0.7854,5.0629,1.58,-2.08,0
0.7854,5.0685,0.7854,5.0685,0.7854,5.0685,1.584,-2.084,0
0.7854,5.0742,0.7854,5.0742,0.7854,5.0742,1.588,-2.088,0
0.7854,5.0799,0.7854,5.0799,0.7854,5.0799,1.592,-2.092,0
0.7854,5.0855,0.7854,5.0855,0.7854,5.0855,1.596,-2.096,0
0.7854,5.0912,0.7854,5.0912,0.7854,5.0912,1.6,-2.1,0
0.7854,5.0968,0.7854,5.0968,0.7854,5.0968,1.604,-2.104,0
0.7854,5.1025,0.7854,5.1025,0.7854,5.1025,1.608,-2.108,0
0.7854,5.1081,0.7854,5.1081,0.7854,5.1081,1.612,-2.112,0
0.7854,5.1138,0.7854,5.1138,0.7854,5.1138,1.616,-2.116,0
0.7854,5.1195,0.7854,5.1195,0.7854,5.1195,1.62,-2.12,0
0.7854,5.1251,0.7854,5.1251,0.7854,5.1251,1.624,-2.124,0
0.7854,5.1308,0.7854,5.1308,0.7854,5.1308,1.628,-2.128,0
0.7854,5.1364,0.7854,5.1364,0.7854,5.1364,1.632,-2.132,0
0.7854,5.1421,0.7854,5.1421,0.7854,5.1421,1.636,-2.136,0
0.7854,5.1477,0.7854,5.1477,0.7854,5.1477,1.64,-2.14,0
0.7854,5.1534,0.7854,5.1534,0.7854,5.1534,1.644,-2.144,0
0.7854,5.1591,0.7854,5.1591,0.7854,5.1591,1.648,-2.148,0
0.7854,5.1647,0.7854,5.1647,0.7854,5.1647,1.652,-2.152,0
0.7854,5.1704,0.7854,5.1704,0.7854,5.1704,1.656,-2.156,0
0.7854,5.176,0.7854,5.176,0.7854,5.176,1.66,-2.16,0
0.7854,5.1817,0.7854,5.1817,0.7854,5.1817,1.664,-2.164,0
0.7854,5.1873,0.7854,5.1873,0.7854,5.1873,1.668,-2.168,0
0.7854,5.193,0.7854,5.193,0.7854,5.193,1.672,-2.172,0
0.7854,5.1986,0.7854,5.1986,0.7854,5.1986,1.676,-2.176,0
0.7854,5.2043,0.7854,5.2043,0.7854,5.2043,1.68,-2.18,0
0.7854,5.21,0.7854,5.21,0.7854,5.21,1.684,-2.184,0
0.7854,5.2156,0.7854,5.2156,0.7854,5.2156,1.688,-2.188,0
0.7854,5.2213,0.7854,5.2213,0.7854,5.2213,1.692,-2.192,0
0.7854,5.2269,0.7854,5.2269,0.7854,5.2269,1.696,-2.196,0
0.7854,5.2326,0.7854,5.2326,0.7854,5.2326,1.7,-2.2,0
0.7854,5.2382,0.7854,5.2382,0.7854,5.2382,1.704,-2.204,0
0.7854,5.2439,0.7854,5.2439,0.7854,5.2439,1.708,-2.208,0
0.7854,5.2496,0.7854,5.2496,0.7854,5.2496,1.712,-2.212,0
0.7854,5.2552,0.7854,5.2552,0.7854,5.2552,1.716,-2.216,0
0.7854,5.2609,0.7854,5.2609,0.7854,5.2609,1.72,-2.22,0
0.7854,5.2665,0.7854,5.2665,0.7854,5.2665,1.724,-2.224,0
0.7854,5.2722,0.7854,5.2722,0.7854,5.2722,1.728,-2.228,0
0.7854,5.2778,0.7854,5.2778,0.7854,5.2778,1.732,-2.232,0
0.7854,5.2835,0.7854,5.2835,0.7854,5.2835,1.736,-2.236,0
0.7854,5.2892,0.7854,5.2892,0.7854,5.2892,1.74,-2.24,0
0.7854,5.2948,0.7854,5.2948,0.7854,5.2948,1.744,-2.244,0
0.7854,5.3005,0.7854,5.3005,0.7854,5.3005,1.748,-2.248,0
0.7854,5.3061,0.7854,5.3061,0.7854,5.3061,1.752,-2.252,0
0.7854,5.3118,0.7854,5.3118,0.7854,5.3118,1.756,-2.256,0
0.7854,5.3174,0.7854,5.3174,0.7854,5.3174,1.76,-2.26,0
0.7854,5.3231,0.7854,5.3231,0.7854,5.3231,1.764,-2.264,0
0.7854,5.3288,0.7854,5.3288,0.7854,5.3288,1.768,-2.268,0
0.7854,5.3344,0.7854,5.3344,0.7854,5.3344,1.772,-2.272,0
0.7854,5.3401,0.7854,5.3401,0.7854,5.3401,1.776,-2.276,0
0.7854,5.3457,0.7854,5.3457,0.7854,5.3457,1.78,-2.28,0
0.7854,5.3514,0.7854,5.3514,0.7854,5.3514,1.784,-2.284,0
0.7854,5.357,0.7854,5.357,0.7854,5.357,1.788,-2.288,0
0.7854,5.3627,0.7854,5.3627,0.7854,5.3627,1.792,-2.292,0
0.7854,5.3684,0.7854,5.3684,0.7854,5.3684,1.796,-2.296,0
0.7854,5.374,0.7854,5.374,0.7854,5.374,1.8,-2.3,0
0.7854,5.3797,0.7854,5.3797,0.7854,5.3797,1.804,-2.304,0
0.7854,5.3853,0.7854,5.3853,0.7854,5.3853,1.808,-2.308,0
0.7854,5.391,0.7854,5.391,0.7854,5.391,1.812,-2.312,0
0.7854,5.3966,0.7854,5.3966,0.7854,5.3966,1.816,-2.316,0
0.7854,5.4023,0.7854,5.4023,0.7854,5.4023,1.82,-2.32,0
0.7854,5.408,0.7854,5.408,0.7854,5.408,1.824,-2.324,0
0.7854,5.4136,0.7854,5.4136,0.7854,5.4136,1.828,-2.328,0
0.7854,5.4193,0.7854,5.4193,0.7854,5.4193,1.832,-2.332,0
0.7854,5.4249,0.7854,5.4249,0.7854,5.4249,1.836,-2.336,0
0.7854,5.4306,0.7854,5.4306,0.7854,5.4306,1.84,-2.34,0
0.7854,5.4362,0.7854,5.4362,0.7854,5.4362,1.844,-2.344,0
0.7854,5.4419,0.7854,5.4419,0.7854,5.4419,1.848,-2.348,0
0.7854,5.4476,0.7854,5.4476,0.7854,5.4476,1.852,-2.352,0
0.7854,5.4532,0.7854,5.4532,0.7854,5.4532,1.856,-2.356,0
0.7854,5.4589,0.7854,5.4589,0.7854,5.4589,1.86,-2.36,0
0.7854,5.4645,0.7854,5.4645,0.7854,5.4645,1.864,-2.364,0
0.7854,5.4702,0.7854,5.4702,0.7854,5.4702,1.868,-2.368,0
0.7854,5.4758,0.7854,5.4758,0.7854,5.4758,1.872,-2.372,0
0.7854,5.4815,0.7854,5.4815,0.7854,5.4815,1.876,-2.376,0
0.7854,5.4871,0.7854,5.4871,0.7854,5.4871,1.88,-2.38,0
0.7854,5.4928,0.7854,5.4928,0.7854,5.4928,1.884,-2.384,0
0.7854,5.4985,0.7854,5.4985,0.7854,5.4985,1.888,-2.388,0
0.7854,5.5041,0.7854,5.5041,0.7854,5.5041,1.892,-2.392,0
0.7854,5.5098,0.7854,5.5098,0.7854,5.5098,1.896,-2.396,0
0.7854,5.5154,0.7854,5.5154,0.7854,5.5154,1.9,-2.4,0
0.7854,5.5211,0.7854,5.5211,0.7854,5.5211,1.904,-2.404,0
0.7854,5.5267,0.7854,5.5267,0.7854,5.5267,1.908,-2.408,0
0.7854,5.5324,0.7854,5.5324,0.7854,5.5324,1.912,-2.412,0
0.7854,5.5381,0.7854,5.5381,0.7854,5.5381,1.916,-2.416,0
0.7854,5.5437,0.7854,5.5437,0.7854,5.5437,1.92,-2.42,0
0.7854,5.5494,0.7854,5.5494,0.7854,5.5494,1.924,-2.424,0
0.7854,5.555,0.7854,5.555,0.7854,5.555,1.928,-2.428,0
0.7854,5.5607,0.7854,5.5607,0.7854,5.5607,1.932,-2.432,0
0.7854,5.5663,0.7854,5.5663,0.7854,5.5663,1.936,-2.436,0
0.7854,5.572,0.7854,5.572,0.7854,5.572,1.94,-2.44,0
0.7854,5.5777,0.7854,5.5777,0.7854,5.5777,1.944,-2.444,0
0.7854,5.5833,0.7854,5.5833,0.7854,5.5833,1.948,-2.448,0
0.7854,5.589,0.7854,5.589,0.7854,5.589,1.952,-2.452,0
0.7854,5.5946,0.7854,5.5946,0.7854,5.5946,1.956,-2.456,0
0.7854,5.6003,0.7854,5.6003,0.7854,5.6003,1.96,-2.46,0
0.7854,5.6059,0.7854,5.6059,0.7854,5.6059,1.964,-2.464,0
0.7854,5.6116,0.7854,5.6116,0.7854,5.6116,1.968,-2.468,0
0.7854,5.6173,0.7854,5.6173,0.7854,5.6173,1.972,-2.472,0
0.7854,5.6229,0.7854,5.6229,0.7854,5.6229,1.976,-2.476,0
0.7854,5.6286,0.7854,5.6286,0.7854,5.6286,1.98,-2.48,0
0.7854,5.6342,0.7854,5.6342,0.7854,5.6342,1.984,-2.484,0
0.7854,5.6399,0.7854,5.6399,0.7854,5.6399,1.988,-2.488,0
0.7854,5.6455,0.7854,5.6455,0.7854,5.6455,1.992,-2.492,0
0.7854,5.6512,0.7854,5.6512,0.7854,5.6512,1.996,-2.496,0
0.7854,5.6569,0.7854,5.6569,0.7854,5.6569,2,-2.5,0

